Investigating the Ultra-diffuse Galaxy NGC5846_UDG1 through the Kinematics of its Rich Globular Cluster System

Recent studies of ultra-diffuse galaxies (UDGs) have shown their globular cluster (GC) systems to be central in unveiling their remarkable properties and halo masses. Deep HST imaging revealed 54 GC candidates around the UDG NGC5846_UDG1 (UDG1), with a remarkable 13 per cent of the stellar light contained in the GC system. We present a kinematic analysis of UDG1's GC system from observations with the integral field spectrograph KCWI on the Keck II telescope. We measure recessional velocities for 19 GCs, confirming them as members of UDG1, giving a total of 20 confirmed GCs when combined with literature. Approximately 9 per cent of the stellar light are contained just in the confirmed GCs. We determine the GC system's velocity dispersion to be $\sigma_{\rm GC}$=29.8$^{+6.4}_{-4.9}$ km s$^{-1}$. We find that $\sigma_{\rm GC}$ increases with increasing magnitude, consistent with predictions for a GC system that evolved under the influence of dynamical friction. The GC system velocity dispersion is constant out to $\sim1R_{\rm eff}$. Using $\sigma_{\rm GC}$, we calculate $M_{\rm dyn}$=$2.09^{+1.00}_{-0.64}\times$10$^{9}$M$_{\odot}$ as the dynamical mass enclosed within $\sim$2.5 kpc. The dark matter halo mass suggested by the GC number-halo mass relationship agrees with our dynamical mass estimate, implying a halo more massive than suggested by common stellar mass-halo mass relationships. UDG1, being GC-rich with a massive halo, fits the picture of a failed galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
